Prompt Gamma-Ray Burst Emission from Internal Shocks -- New Insights

Internal shocks are a leading candidate for the dissipation mechanism that powers the prompt $\gamma$-ray emission in gamma-ray bursts (GRBs). In this scenario a compact central source produces an ultra-relativistic outflow with varying speeds, causing faster parts or shells to collide with slower ones. Each collision produces a pair of shocks -- a forward shock (FS) propagating into the slower leading shell and a reverse shock (RS) propagating into the faster trailing shell. The RS's lab-frame speed is always smaller, while the RS is typically stronger than the FS, leading to different conditions in the two shocked regions that both contribute to the observed emission. We show that optically-thin synchrotron emission from both (weaker FS + stronger RS) can naturally explain key features of prompt GRB emission such as the pulse shapes, time-evolution of the $\nu{}F_\nu$ peak flux and photon-energy, and the spectrum. Particularly, it can account for two features commonly observed in GRB spectra: (i) a sub-dominant low-energy spectral component (often interpreted as ``photospheric''-like), or (ii) a doubly-broken power-law spectrum with the low-energy spectral slope approaching the slow cooling limit. Both features can be obtained while maintaining high overall radiative efficiency without any fine-tuning of the physical conditions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
